Identifying Vulnerable Third-Party Java Libraries from Textual Descriptions of Vulnerabilities and Libraries

To address security vulnerabilities arising from third-party libraries, security researchers maintain databases monitoring and curating vulnerability reports. Application developers can identify vulnerable libraries by directly querying the databases with their used libraries. However, the querying results of vulnerable libraries are not reliable due to the incompleteness of vulnerability reports. Thus, current approaches model the task of identifying vulnerable libraries as a named-entity-recognition (NER) task or an extreme multi-label learning (XML) task. These approaches suffer from highly inaccurate results in identifying vulnerable libraries with complex and similar names, e.g., Java libraries. To address these limitations, in this paper, we propose VulLibMiner, the first to identify vulnerable libraries from textual descriptions of both vulnerabilities and libraries, together with VulLib, a Java vulnerability dataset with their affected libraries. VulLibMiner consists of a TF-IDF matcher to efficiently screen out a small set of candidate libraries and a BERT-FNN model to identify vulnerable libraries from these candidates effectively. We evaluate VulLibMiner using four state-of-the-art/practice approaches of identifying vulnerable libraries on both their dataset named VeraJava and our VulLib dataset. Our evaluation results show that VulLibMiner can effectively identify vulnerable libraries with an average F1 score of 0.657 while the state-of-the-art/practice approaches achieve only 0.521.

==> backup/maven_description.csv <==
"_id","name","description"
"652de75ddc172401ceff26d5","maven:org.webjars.npm:lodash-es","WebJar for lodash-es"
"652de75ddc172401ceff26ec","maven:org.apache.zeppelin:zeppelin-zengine","Zeppelin Zengine"
"652de75ddc172401ceff26ed","maven:org.eclipse.vorto:generator-runner","Runs all the Vorto generators as an individual (micro) service"
"652de75ddc172401ceff26ee","maven:org.apache.camel:camel-castor-starter","Spring-Boot Starter for Camel Castor data format support"
"652de75edc172401ceff2704","maven:org.neo4j:neo4j-enterprise","A meta package containing the most used Neo4j Enterprise libraries. Intended use: as a Maven dependency."
"652de75edc172401ceff2706","maven:org.webjars.npm:semver","WebJar for semver"
"652de75edc172401ceff2719","maven:org.webjars.bowergithub.tempusdominus:bootstrap-4","WebJar for tempusdominus-bootstrap-4"
"652de75edc172401ceff271a","maven:org.webjars.npm:papaparse","WebJar for papaparse"
"652de75edc172401ceff2727","maven:org.webjars.npm:hosted-git-info","WebJar for hosted-git-info"
"652de75edc172401ceff2729","maven:org.kie.server:kie-server-controller-websocket-client","KIE Execution Server Controller Websocket Client Implementation"
"652de75edc172401ceff272d","maven:org.apache.geode:geode-modules","Apache Geode provides a database-like consistency model, reliable transaction processing and a shared-nothing architecture to maintain very low latency performance with high concurrency processing"
"652de75edc172401ceff273c","maven:org.apache.syncope.ext.saml2sp:syncope-ext-saml2sp-persistence-jpa","Apache Syncope Ext: SAML2 SP Persistence JPA"
"652de75edc172401ceff273e","maven:org.webjars.npm:fresh","WebJar for fresh"
"652de75edc172401ceff2753","maven:org.apache.httpcomponents:httpclient-osgi","Apache HttpComponents Client (OSGi bundle)"
"652de75edc172401ceff2755","maven:org.webjars.npm:auth0-js","WebJar for auth0-js"
"652de75edc172401ceff2766","maven:org.tensorflow:tensorflow-lite","A library helps deploy machine learning models on mobile devices"
"652de75edc172401ceff2768","maven:org.webjars.npm:string","WebJar for string"
"652de75edc172401ceff2778","maven:org.webjars:decompress","WebJar for decompress"
"652de75edc172401ceff277b","maven:org.webjars.npm:github-com-moment-moment","WebJar for moment"
"652de75edc172401ceff277c","maven:org.apache.syncope.ext.oidcclient:syncope-ext-oidcclient-persistence-jpa","Apache Syncope Ext: OIDC Client Persistence JPA"
"652de75edc172401ceff2784","maven:org.apache.openmeetings:openmeetings-parent","Parent project for all OpenMeetings Maven modules. Required to hold general settings"
"652de75edc172401ceff279f","maven:org.webjars.npm:lazysizes","WebJar for lazysizes"
"652de75edc172401ceff27a3","maven:org.webjars.npm:rdfstore","WebJar for rdfstore"
"652de75edc172401ceff27a5","maven:org.apache.camel:camel-endpointdsl","The Camel Endpoint DSL"
"652de75edc172401ceff27b5","maven:org.webjars.bower:github-com-woogis9-sample1022","WebJar for sample1022_01.git"
"652de75edc172401ceff27c9","maven:org.webjars.npm:send","WebJar for send"
"652de75edc172401ceff27db","maven:org.webjars.npm:cli","WebJar for cli"
"652de75edc172401ceff27dd","maven:org.webjars:fstream","WebJar for fstream"
"652de75edc172401ceff27e9","maven:org.grails:grails-spring","Provides the Spring BeanBuilder and other Spring integration classes."
"652de75fdc172401ceff2802","maven:org.apache.ranger:unixauthservice","Unix authentication service"
"652de75fdc172401ceff280f","maven:org.webjars:dojo-src","WebJar for Dojo SRC"
"652de75fdc172401ceff286a","maven:org.webjars.npm:github-com-angular-ui-ui-router","WebJar for @uirouter/angularjs"
"652de768dc172401ceff3026","maven:org.webjars.npm:jquery-ui","WebJar for jquery-ui"
"652de768dc172401ceff3082","maven:org.kie.server:kie-server-services-common","KIE Execution Server Services"
"652de769dc172401ceff3110","maven:org.webjars.npm:cryptiles","WebJar for cryptiles"
"652de769dc172401ceff3130","maven:org.webjars.npm:thrift","WebJar for thrift"
"652de769dc172401ceff3156","maven:org.webjars.npm:bourbon-neat","WebJar for bourbon-neat"
"652de769dc172401ceff31e5","maven:org.webjars.npm:primeui","WebJar for primeui"
"652de769dc172401ceff3203","maven:org.webjars.npm:marked","WebJar for marked"
"652de769dc172401ceff3217","maven:org.apache.qpid:qpid-common","Common functionality"
"652de769dc172401ceff3221","maven:org.springframework.cloud:spring-cloud-netflix","Spring Cloud Netflix"
"652de769dc172401ceff3237","maven:org.webjars.bowergithub.kjur:jsrsasign","WebJar for kjur-jsrsasign"
"652de769dc172401ceff3241","maven:org.apache.kylin:kylin-core-job","Apache Kylin - Core Job"
"652de769dc172401ceff324b","maven:org.webjars:tablesorter","WebJar for tablesorter"
"652de769dc172401ceff3252","maven:org.apache.unomi:unomi-wab","Apache Unomi Context Server Core Web application"
"652de76adc172401ceff327f","maven:org.webjars:angularjs","WebJar for AngularJS"
"652de76adc172401ceff3289","maven:org.apache.syncope.common:syncope-common-lib","Apache Syncope Common Lib"
"652de76adc172401ceff3293","maven:org.webjars.bower:jsonpath-object-transform","WebJar for jsonpath-object-transform"
"652de76adc172401ceff329d","maven:org.webjars.npm:github-com-chatwoot-chatwoot","WebJar for @chatwoot/chatwoot"
"652de76adc172401ceff32a8","maven:org.apache.camel:camel-mvel","Camel MVEL support"
"652de76adc172401ceff32b2","maven:com.baomidou:mybatis-plus-core","An enhanced toolkit of Mybatis to simplify development."
"652de76adc172401ceff32bd","maven:org.eclipse.jetty:jetty-deploy","Jetty deployers"
"652de76adc172401ceff32c7","maven:org.webjars:AdminBSBMaterialDesign","WebJar for AdminBSBMaterialDesign"
"652de76adc172401ceff32ed","maven:org.robolectric:android-all","A library jar that provides APIs for Applications written for the Google Android Platform."
"652de76adc172401ceff32fa","maven:org.webjars.npm:ecstatic","WebJar for ecstatic"
"652de76bdc172401ceff331c","maven:org.webjars.npm:backbone-validation","WebJar for backbone-validation"
"652de76bdc172401ceff3327","maven:org.apache.solr:solr-cell","Apache Solr Content Extraction Library integrates Apache Tika 
    content extraction framework into Solr"
"652de76bdc172401ceff3331","maven:org.webjars.npm:pouchdb-find","WebJar for pouchdb-find"
"652de76bdc172401ceff3342","maven:org.webjars.npm:mongoose","WebJar for mongoose"
"652de76bdc172401ceff3355","maven:org.webjars.npm:macaddress","WebJar for macaddress"
"652de76cdc172401ceff335f","maven:org.webjars.bower:globalize","WebJar for globalize"
"652de76cdc172401ceff3372","maven:org.springframework.boot:spring-boot","Spring Boot"
"652de76cdc172401ceff337c","maven:org.webjars.npm:set-value","WebJar for set-value"
"652de76cdc172401ceff3387","maven:org.webjars.npm:mxgraph","WebJar for mxgraph"
"652de76cdc172401ceff3391","maven:net.liftweb:lift-json","Json utilities"
"652de76cdc172401ceff33a4","maven:org.webjars.npm:decompress","WebJar for decompress"
"652de76cdc172401ceff33af","maven:org.apache.gobblin:gobblin-utility","A distributed data integration framework for streaming and batch data ecosystems."
"652de76ddc172401ceff33c7","maven:org.webjars.npm:angular-timeline","WebJar for angular-timeline"
"652de76fdc172401ceff34ad","maven:org.webjars.npm:swagger-ui-dist","WebJar for swagger-ui-dist"
"652de76fdc172401ceff34b9","maven:org.kie.server:kie-server-common","KIE Execution Server Common"
"652de770dc172401ceff34e5","maven:org.apache.accumulo:accumulo-core","Apache Accumulo core libraries."
"652de771dc172401ceff3517","maven:org.apache.camel:camel-bundle","Apache Camel Bundle"
"652de771dc172401ceff351f","maven:org.apache.calcite:calcite-core","Core Calcite APIs and engine"
"652de771dc172401ceff352b","maven:org.webjars.npm:bson","WebJar for bson"
"652de771dc172401ceff3536","maven:org.apache.accumulo:accumulo-master","The master server for Apache Accumulo for load balacing and other system-wide operations."
"652de771dc172401ceff3544","maven:org.webjars.npm:morgan","WebJar for morgan"
"652de772dc172401ceff3558","maven:org.mock-server:mockserver","A simple server to support mocking responses from any server / service that uses HTTP. The expectations
        that configure how the MockServer will respond and to incoming requests can be setup using any language that can
        create JSON. In simple client is provided to make this easy in Java."
"652de772dc172401ceff3562","maven:org.webjars.bower:bootstrap-languages","WebJar for bootstrap-languages"
"652de772dc172401ceff356f","maven:org.webjars.npm:github-com-danvk-dygraphs","WebJar for dygraphs"
"652de772dc172401ceff357a","maven:org.webjars.npm:github-com-mithunsatheesh-node-rules","WebJar for node-rules"
"652de773dc172401ceff3586","maven:org.apache.nifi:nifi-utils","This nifi-utils module should be a general purpose place to store widely
        and generally useful functions that any component might want to leverage.
        NO DEPENDENCIES should be added.  This module is likely to be leveraged by
        every extension and should not bring along any other dependencies.  The only
        dependency intended is the nifi-api and even this is expected to be already
        provided in any case where it would  be used.  The typical place this util
        would be found is within a nar and all nars already have nifi-api as a parent
        dependency.  The nifi-api can be thought of as a NiFi Application Container level
        dependency."
"652de773dc172401ceff3590","maven:org.webjars.npm:ssri","WebJar for ssri"
"652de773dc172401ceff359a","maven:org.webjars.npm:swagger-ui","WebJar for swagger-ui"
"652de773dc172401ceff35a4","maven:org.webjars.npm:angular-timer","WebJar for angular-timer"
"652de773dc172401ceff35b6","maven:org.webjars.npm:fstream","WebJar for fstream"
"652de773dc172401ceff35c0","maven:org.webjars.npm:is-my-json-valid","WebJar for is-my-json-valid"
"652de774dc172401ceff35ff","maven:org.eclipse.jetty:jetty-servlets","Utility Servlets from Jetty"
"652de776dc172401ceff3634","maven:org.webjars.bower:angularjs","WebJar for angular"
"652de776dc172401ceff363e","maven:org.webjars.npm:angular-aside","WebJar for angular-aside"
"652de776dc172401ceff364f","maven:org.apache.openjpa:openjpa-slice","OpenJPA Slice"
"652de777dc172401ceff3696","maven:org.webjars.bower:simple-uploader","WebJar for simple-uploader"
"652de778dc172401ceff36c5","maven:org.apache.storm:storm-kafka","Storm Spouts for Apache Kafka"
"652de779dc172401ceff36cf","maven:org.jasig.portal:uportal-impl","The source code for uPortal."
"652de779dc172401ceff36d9","maven:org.webjars.npm:swagger-ui-cimpress","WebJar for swagger-ui-cimpress"
"652de779dc172401ceff36e4","maven:org.webjars.npm:sshpk","WebJar for sshpk"
"652de779dc172401ceff36ee","maven:org.webjars.npm:mediaelement","WebJar for mediaelement"
"652de779dc172401ceff36f8","maven:org.webjars.npm:angular-jwt","WebJar for angular-jwt"
"652de779dc172401ceff3703","maven:org.apache.tiles:tiles-api","Tiles APIs, containing interfaces and classes to interact with
    Tiles."
"652de779dc172401ceff370d","maven:org.webjars.bower:tinymce-dist","WebJar for tinymce"
"652de77adc172401ceff371d","maven:org.apache.heron:heron-spi","Heron SPI"
"652de77adc172401ceff3727","maven:org.webjars.npm:moment","WebJar for moment"
"652de77adc172401ceff374b","maven:org.apache.any23:apache-any23-core","Core Any23 library implementation."
"652de77bdc172401ceff37dd","maven:org.mock-server:mockserver-core","Functionality used by all MockServer modules for matching and expectations"
"652de77ddc172401ceff38d8","maven:org.webjars.npm:lodash","WebJar for lodash"
"652de77edc172401ceff397f","maven:org.webjars.npm:dojox","WebJar for dojox"
"652de77edc172401ceff399d","maven:org.webjars.bower:github-com-highcharts-highcharts","WebJar for highcharts"
"652de77fdc172401ceff39aa","maven:org.webjars.bower:angular-timeline","WebJar for angular-timeline"
"652de780dc172401ceff3a6b","maven:org.webjars.npm:parsleyjs","WebJar for parsleyjs"
"652de780dc172401ceff3a7e","maven:org.webjars.bower:pagerjs","WebJar for pagerjs"
"652de780dc172401ceff3b20","maven:org.webjars:mustachejs","WebJar for mustache.js"
"652de781dc172401ceff3bca","maven:org.webjars:momentjs","WebJar for Moment.js"
"652de782dc172401ceff3e21","maven:org.webjars.npm:tar","WebJar for tar"
"652de782dc172401ceff3e47","maven:io.hawt:hawtio-springboot","hawtio :: Spring Boot 2.x starter"
"652de782dc172401ceff3e51","maven:org.apache.brooklyn:brooklyn-launcher","This project contains a brooklyn.launcher.Main class
        for command-line invocation, and includes the
        Brooklyn WAR in its JAR for classpath-based starting."
"652de782dc172401ceff3e97","maven:org.webjars.bower:pretty-photo","WebJar for pretty-photo"
"652de782dc172401ceff3eb3","maven:org.apache.tiles:tiles-core","Tiles Core Library, including basic implementation of the APIs."
"652de782dc172401ceff3ec9","maven:org.webjars.npm:superagent","WebJar for superagent"
"652de783dc172401ceff3ed7","maven:org.apache.camel:camel-core-xml","Camel Core XML support"
"652de783dc172401ceff3f0f","maven:org.webjars.npm:bootstrap","WebJar for bootstrap"
"652de784dc172401ceff3ffd","maven:org.ops4j.pax.logging:pax-logging-log4j2","Pax Logging Service is a Log4J driven service that supports Jakarta Commons Logging,
    Log4J, Avalon Logging, SLF4J and Pax Logging clients. Note that all this clients must use the Pax Logging
    Client library in the proper way. See documentation for details."
"652de784dc172401ceff407d","maven:org.eclipse.vorto:repository-server-config","Vorto Model Repository - Server Configurations"
"652de785dc172401ceff40a8","maven:org.apache.syncope.core:syncope-core-logic","Apache Syncope Core Logic"
"652de785dc172401ceff412d","maven:org.webjars.npm:csv-parse","WebJar for csv-parse"
"652de786dc172401ceff41e3","maven:org.apache.cxf:cxf-rt-security","Apache CXF Runtime Security functionality"
"652de787dc172401ceff4338","maven:org.webjars.bower:knockout","WebJar for knockout"
"652de789dc172401ceff43a9","maven:org.apache.jackrabbit:jackrabbit-core","Jackrabbit content repository implementation"
"652de789dc172401ceff43b8","maven:org.webjars.npm:google-closure-library","WebJar for google-closure-library"
"652de789dc172401ceff43d6","maven:org.webjars.npm:alpaca","WebJar for alpaca"
"652de78adc172401ceff4459","maven:org.jvnet.hudson.plugins:collabnet","CollabNet packages"
"652de78adc172401ceff4481","maven:org.webjars.bowergithub.jquery:jquery-dist","WebJar for jquery"
"652de78bdc172401ceff4648","maven:org.apache.qpid:qpid-broker-plugins-amqp-0-10-protocol","AMQP 0-10 protocol broker plug-in"
"652de78bdc172401ceff465c","maven:org.webjars.bowergithub.alex-saunders:sliding-pages","WebJar for sliding-pages"
"652de78cdc172401ceff46e8","maven:org.webjars.bowergithub.thomaspark:bootswatch","WebJar for bootswatch"
"652de78ddc172401ceff4702","maven:org.apache.derby:derbynet","Contains the Apache Derby network server, which allows remote clients to connect to Derby databases over a network connection using the Derby client JDBC driver."
"652de78ddc172401ceff474f","maven:org.webjars.npm:assign-deep","WebJar for assign-deep"
"652de78edc172401ceff4774","maven:org.jvnet.hudson.plugins:secret","Lets you upload secret files to be used by a build."
"652de78edc172401ceff477f","maven:org.webjars.npm:highcharts","WebJar for highcharts"
"652de78edc172401ceff47af","maven:org.jasig.cas:cas-server-core","cas-server-core"
"652de790dc172401ceff4849","maven:org.apache.geode:gemfire-core","Apache Geode (incubating) provides a database-like consistency model, reliable transaction processing and a shared-nothing architecture to maintain very low latency performance with high concurrency processing"
"652de790dc172401ceff4853","maven:org.webjars.npm:npm-user-validate","WebJar for npm-user-validate"
"652de791dc172401ceff4863","maven:org.webjars.npm:debug","WebJar for debug"
"652de791dc172401ceff4889","maven:org.webjars.bowergithub.tinymce:tinymce-dist","WebJar for tinymce"
"652de793dc172401ceff4945","maven:org.webjars.npm:grunt-ngdocs","WebJar for grunt-ngdocs"
"652de793dc172401ceff495a","maven:org.springframework.cloud:spring-cloud-gateway","Spring Cloud Gateway"
"652de794dc172401ceff496e","maven:org.webjars.bower:jsrsasign","WebJar for kjur/jsrsasign"
"652de794dc172401ceff498e","maven:org.webjars.bower:github-com-mathjax-MathJax","WebJar for MathJax"
"652de795dc172401ceff49a7","maven:org.webjars.npm:node-macaddress","WebJar for node-macaddress"
"652de795dc172401ceff49be","maven:org.apache.tapestry:tapestry-project","Master project for the modules of Tapestry 5."
"652de796dc172401ceff4ad4","maven:org.apache.camel:camel-jetty","Camel Jetty support"
"652de796dc172401ceff4af8","maven:org.webjars.bowergithub.apache:incubator-echarts","WebJar for echarts"
"652de797dc172401ceff4b93","maven:org.webjars:tinymce-jquery","WebJar for TinyMCE jQuery"
"652de798dc172401ceff4bc7","maven:org.webjars.bower:lazysizes","WebJar for lazysizes"
"652de798dc172401ceff4bd5","maven:org.apache.openjpa:openjpa-lib","OpenJPA Utilities Library"
"652de798dc172401ceff4be0","maven:org.apache.jackrabbit:jackrabbit-webapp","Web application that hosts and serves a Jackrabbit content repository"
"652de798dc172401ceff4bea","maven:org.webjars:AdminLTE","WebJar for AdminLTE"
"652de798dc172401ceff4c16","maven:org.webjars.bowergithub.gseguin:jquery-hashchange","WebJar for jquery-hashchange"
"652de799dc172401ceff4c39","maven:org.webjars.npm:openpgp","WebJar for openpgp"
"652de79bdc172401ceff4d32","maven:org.webjars.npm:md-data-table","WebJar for md-data-table"
"652de79bdc172401ceff4d44","maven:org.apache.ignite:ignite-indexing","Java-based middleware for in-memory processing of big data in a distributed environment."
"652de79bdc172401ceff4d58","maven:org.apache.logging.log4j.osgi:log4j-core-osgi-reduced","Apache Log4J Implementation."
"652de79bdc172401ceff4d63","maven:org.kie.server:kie-server-controller-rest","KIE Execution Server Controller REST Implementation"
"652de79bdc172401ceff4d6b","maven:org.apache.ranger:ranger-plugins-common","Plugins Common"
"652de79bdc172401ceff4d7a","maven:org.apache.jclouds:jclouds-compute","jclouds components to access compute providers"
"652de79cdc172401ceff4da6","maven:org.webjars.npm:github-com-mozilla-nunjucks","WebJar for nunjucks"
"652de79cdc172401ceff4db0","maven:org.webjars.npm:jquery-timepicker","WebJar for jquery-timepicker"
"652de79cdc172401ceff4dba","maven:org.webjars.npm:growl","WebJar for growl"
"652de79ddc172401ceff4dd2","maven:org.webjars.npm:bower","WebJar for bower"
"652de79ddc172401ceff4e51","maven:org.webjars:browser-sync","WebJar for BrowserSync"
"652de79ddc172401ceff4e60","maven:org.apache.nifi:nifi-security","Contains security functionality common to NiFi."
"652de79fdc172401ceff4f42","maven:org.apache.taglibs:taglibs-standard","An implementation of the JSP Standard Tag Library (JSTL)."
"652de79fdc172401ceff4f4c","maven:org.apache.httpcomponents.client5:httpclient5-osgi","Apache HttpComponents Client (OSGi bundle)"
"652de79fdc172401ceff4f50","maven:org.webjars.npm:datatables","WebJar for datatables"
"652de79fdc172401ceff4f66","maven:org.webjars.bower:patternfly","WebJar for patternfly"
"652de7a0dc172401ceff4f85","maven:org.springframework.ws:spring-ws","Spring-based Web Services support"
"652de7a0dc172401ceff4fbb","maven:org.webjars.npm:mathjax","WebJar for mathjax"
"652de7a0dc172401ceff4feb","maven:org.apache.derby:derbyclient","The Derby client JDBC driver, used to connect to a Derby server over a network connection."
"652de7a2dc172401ceff5060","maven:org.webjars.npm:github-com-haroldo-ok-twine-monogatari","WebJar for twine-monogatari"
"652de7a2dc172401ceff5084","maven:org.webjars.npm:extend","WebJar for extend"
"652de7a3dc172401ceff5152","maven:org.webjars.npm:pathval","WebJar for pathval"
"652de7a3dc172401ceff515c","maven:org.webjars.npm:github-com-mzabriskie-axios","WebJar for axios"
"652de7a3dc172401ceff5166","maven:org.webjars.npm:mqtt","WebJar for mqtt"
"652de7a4dc172401ceff5178","maven:org.webjars.npm:floatthead","WebJar for floatthead"
"652de7a4dc172401ceff517a","maven:org.webjars.npm:json-bigint","WebJar for json-bigint"
"652de7a4dc172401ceff519c","maven:org.apache.druid:druid-server","Druid Server"
"652de7a5dc172401ceff51e9","maven:org.webjars.npm:github-com-faisalman-ua-parser-js","WebJar for ua-parser-js"
"652de7a5dc172401ceff51f4","maven:com.epam.reportportal:service-api","Report portal. Main API Service"
"652de7a5dc172401ceff5205","maven:org.apache.camel:camel-hessian-starter","Spring-Boot Starter for Hessian serialization support"
"652de7a6dc172401ceff5236","maven:com.sun.xml.ws:webservices-rt","Metro is a high-performance, extensible, easy-to-use web service stack.
        It is a one-stop shop for all your web service needs, from the simplest
        hello world web service to reliable, secured, and transacted web service
        that involves .NET services.
        
        This module contains the Metro runtime code. It has not been tested on
        its own and instead you should depend on the parent module
        com.sun.xml.ws.webservices."
"652deb73dc172401ce01b9f6","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.xstream","This OSGi bundle wraps ${pkgArtifactId} ${pkgVersion} jar file."
"652deb75dc172401ce01bd2a","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.quartz","This bundle simply wraps ${pkgArtifactId}-${pkgVersion}.jar."
"652deb86dc172401ce01cd60","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.bcpg-jdk15on","This OSGi bundle wraps {pkgArtifactId} ${pkgVersion} jar file."
"652deba9dc172401ce01ea8f","maven:org.webjars.npm:reveal.js","WebJar for reveal.js"
"652dec0edc172401ce023b5d","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.guava","This OSGi bundle wraps guava jar file."
"652dec10dc172401ce023bb9","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.esapi","This OSGi bundle wraps ${pkgArtifactId} ${pkgVersion} jar file."
"652dec1cdc172401ce024626","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.c3p0","This OSGi bundle wraps ${pkgArtifactId} ${pkgVersion} jar file."
"652dec31dc172401ce02520a","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.ognl","This OSGi bundles wraps ${pkgArtifactId} ${pkgVersion} jar file."
"652dec50dc172401ce025ea4","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.elasticsearch","This OSGi bundle wraps ${pkgArtifactId} ${pkgVersion} jar file."
"652dec63dc172401ce026b54","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.mybatis","This OSGi bundle wraps ${pkgArtifactId} ${pkgVersion} jar file."
"652defecdc172401ce040fbf","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.fastjson","This OSGi bundle wraps ${pkgArtifactId} ${pkgVersion} jar file."
"652defeddc172401ce040ffd","maven:org.hornetq:hornetq-jms","HornetQ Messaging System"
"652deffadc172401ce041959","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.xstream-java8","This OSGi bundle wraps ${pkgArtifactId} ${pkgVersion} jar file."
"652df018dc172401ce04247d","maven:org.jvnet.hudson.plugins:global-build-stats","Global build stats plugin will allow to gather and display global build result statistics. It is a useful tool allowing to display global hudson build trend over time."
"652df04bdc172401ce043bb6","maven:org.webjars.bower:reveal.js","WebJar for reveal.js"
"652df059dc172401ce0441c6","maven:org.apache:camel","Camel build POM"
"652df05edc172401ce04437e","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.xstream-1.2.2","This bundle simply wraps ${pkgArtifactId}-${pkgVersion}.jar."
"652df085dc172401ce04565d","maven:org.apache.activemq:activemq-optional","Optional ActiveMQ features"
"652df096dc172401ce046372","maven:org.hornetq:hornetq-jboss-as-integration","HornetQ Messaging System"
"652df0bcdc172401ce047e27","maven:org.onosproject:onos-drivers-utilities","Device drivers utilities"
"652df0c9dc172401ce048456","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.hibernate-validator","This OSGi bundle wraps ${pkgArtifactId} ${pkgVersion} jar file."
"652df0f5dc172401ce04995b","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.spring-integration-core","This OSGi bundle wraps ${pkgArtifactId} ${pkgVersion} jar file."
"652df0f5dc172401ce049969","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.okhttp","This OSGi bundle wraps ${pkgArtifactId} ${pkgVersion} jar file."
"652df0fedc172401ce049c87","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.lucene-queryparser","This OSGi bundle wraps ${pkgArtifactId} ${pkgVersion} jar file."
"652df10fdc172401ce04a235","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.junit","This bundle simply wraps ${pkgArtifactId}-${pkgVersion}.jar."
"652df113dc172401ce04a3e1","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.antisamy","This OSGi bundle wraps ${pkgArtifactId} ${pkgVersion} jar file."
"652df123dc172401ce04ab7f","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.smack","This OSGi bundle wraps smack, and smackx ${pkgVersion} jar files."
"652df129dc172401ce04af26","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.xerces","This OSGi bundle wraps ${pkgArtifactId} ${pkgVersion} jar file."
"652df140dc172401ce04b8db","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.opensaml","This OSGi bundle wraps ${pkgArtifactId} ${pkgVersion} jar file."
"652df146dc172401ce04bae3","maven:org.cloudfoundry.identity:cloudfoundry-identity-client-lib","Cloud Foundry User Account and Authentication"
"652df158dc172401ce04c3a9","maven:org.onosproject:onos-rest","ONOS REST API"
"652df15bdc172401ce04c526","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.poi","This OSGi bundle wraps poi, poi-contrib, poi-ooxml, and poi-scratchpad ${pkgVersion} jar files."
"652df163dc172401ce04c86e","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.solr-solrj","This OSGi bundle wraps ${pkgArtifactId} ${pkgVersion} jar file."
"652df167dc172401ce04c9d5","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.spring-ldap","This OSGi bundle wraps spring-ldap-core, spring-ldap-core-tiger, spring-ldap-odm, spring-ldap-ldif-core, spring-ldap-ldif-batch ${pkgVersion} jar files."
"652df1a6dc172401ce04e973","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.xmltooling","This OSGi bundle wraps ${pkgArtifactId} ${pkgVersion} jar file."
"652df1abdc172401ce04ec20","maven:org.webjars:reveal.js","WebJar for reveal.js"
"652df1b8dc172401ce04f302","maven:org.apache.karaf.wrapper:org.apache.karaf.wrapper.core","Core implementation and integration of the Java Service Wrapper.
        It provides a complete integration of Karaf with your Operating System."
"652df1badc172401ce04f421","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.bcprov-jdk15on","This OSGi bundle wraps ${pkgArtifactId} ${pkgVersion} jar file."
"652df1badc172401ce04f44e","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.jersey-core","This OSGi bundle wraps ${pkgArtifactId} ${pkgVersion} jar file."
"652df1bbdc172401ce04f4a6","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.hbase","This OSGi bundle wraps ${pkgArtifactId} ${pkgVersion} jar file."
"652df1c4dc172401ce04f7a4","maven:org.webjars.bower:auth0.js","WebJar for auth0.js"
"652df1c4dc172401ce04f7b5","maven:org.apache.derby:derbytools","Contains Apache Derby tools like ij, sysinfo, and dblook."
"652df1f9dc172401ce0511be","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.bcprov-jdk15","This OSGi bundle wraps ${pkgArtifactId} ${pkgVersion} jar file."
"652df99adc172401ce0b3b77","maven:apache-xerces:xercesImpl",""
"652df99adc172401ce0b3c0f","maven:org.apache.pdfbox:pdfbox-parent",""
"652df99adc172401ce0b3d08","maven:org.eclipse.wst.dtd:core",""
"652df99adc172401ce0b3d59","maven:org.apache.archiva:archiva-rest-services",""
"652df99adc172401ce0b3d67","maven:org.apache.directory.studio:org.apache.directory.studio.ldapbrowser.core",""
"652df99adc172401ce0b3d90","maven:org.jvnet.hudson.plugins:ec2",""
"652df99adc172401ce0b3daa","maven:org.richfaces.framework:richfaces-impl",""
"652df99bdc172401ce0b3dd2","maven:org.apache.james:james-server-core",""
"652df99bdc172401ce0b3df9","maven:org.igniterealtime.openfire.plugins:clientControl",""
"652df99bdc172401ce0b3e05","maven:org.eclipse.jetty.aggregate:jetty-client",""
"652df99bdc172401ce0b3e12","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.spring-webmvc",""
"652df99bdc172401ce0b3e26","maven:org.apache.pulsar:pulsar-broker",""
"652df99bdc172401ce0b3e4e","maven:org.apache.syncope:syncope",""
"652df99bdc172401ce0b3e61","maven:org.jvnet.hudson.plugins:log-parser",""
"652df99bdc172401ce0b3ec3","maven:org.eclipse.jetty.aggregate:jetty-websocket",""
"652df99bdc172401ce0b3ee0","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.spring-ws-core",""
"652df99bdc172401ce0b3f13","maven:io.jenkins.blueocean:blueocean-github-pipeline",""
"652df99cdc172401ce0b3f2d","maven:org.apache.kylin:kylin",""
"652df99cdc172401ce0b3f4f","maven:org.apache.storm:storm-hbase",""
"652df99cdc172401ce0b3f5a","maven:com.mintegral.msdk:alphab",""
"652df99cdc172401ce0b3f80","maven:org.apache.archiva:archiva-web-common",""
"652df99cdc172401ce0b3f8d","maven:org.igniterealtime.openfire.plugins:bookmarks",""
"652df99cdc172401ce0b3fae","maven:io.jenkins.blueocean:blueocean-bitbucket-pipeline",""
"652df99cdc172401ce0b3fbe","maven:org.apache.james:james-server-data-library",""
"652df99cdc172401ce0b3fdb","maven:org.jenkins-ci.tools:git-parameter",""
"652df99cdc172401ce0b400c","maven:org.apache.rocketmq:rocketmq-client",""
"652df99cdc172401ce0b401c","maven:org.webjars.npm:github-com-ckeditor-ckeditor4",""
"652df99cdc172401ce0b4028","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.spring-data-commons",""
"652df99ddc172401ce0b403d","maven:org.apache.myfaces.core:myfaces-bundle",""
"652df99ddc172401ce0b4049","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.spring-websocket",""
"652df99ddc172401ce0b4081","maven:org.wisdom-framework:derby",""
"652df99ddc172401ce0b4117","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.sparkjava-core",""
"652df99ddc172401ce0b4124","maven:org.webjars.bowergithub.faan11:app-localstorage-tidy-string",""
"652df99ddc172401ce0b4138","maven:org.sonatype.nexus:nexus-ldap-common",""
"652df99ddc172401ce0b4174","maven:org.xwiki.platform:xwiki-platform-oldcore",""
"652df99ddc172401ce0b4197","maven:org.apache.james:james-server-data-file",""
"652df99ddc172401ce0b41c3","maven:org.eclipse.jetty:jetty-io",""
"652df99ddc172401ce0b4222","maven:org.jboss.seam:jboss-seam",""
"652df99ddc172401ce0b422f","maven:org.glassfish.metro:webservices-rt",""
"652df99edc172401ce0b4255","maven:org.apache.pdfbox:pdfbox-app",""
"652df99edc172401ce0b4273","maven:io.ratpack:ratpack-java",""
"652df99edc172401ce0b4283","maven:org.ethereum:ethereumj-core",""
"652df99edc172401ce0b4290","maven:org.webjars.bowergithub.prismjs:prism",""
"652df99edc172401ce0b42ce","maven:org.apache.karaf:karaf",""
"652df99edc172401ce0b42f2","maven:org.restlet.gae:org.restlet.ext.xml",""
"652df99edc172401ce0b42fd","maven:org.webjars.bower:tempusdominus-bootstrap-4",""
"652df99edc172401ce0b430b","maven:com.diffplug.spotless:spotless-plugin-maven",""
"652df99edc172401ce0b431a","maven:org.jboss.security:jbosssx",""
"652df99edc172401ce0b4327","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.spring-security-config",""
"652df99edc172401ce0b4353","maven:org.apache.openjpa:openjpa-all",""
"652df99fdc172401ce0b4361","maven:org.apache.nifi:nifi-api",""
"652df99fdc172401ce0b4380","maven:org.apache.nifi:nifi-kafka-processors",""
"652df99fdc172401ce0b4390","maven:org.apache.sanselan:sanselan",""
"652df99fdc172401ce0b43b4","maven:org.apache.velocity:velocity",""
"652df99fdc172401ce0b43c0","maven:org.springframework:org.springframework.core",""
"652df99fdc172401ce0b4440","maven:org.keycloak:keycloak-forms-common-themes",""
"652df99fdc172401ce0b4459","maven:org.apache.cxf.fediz:fediz-jetty9",""
"652df99fdc172401ce0b446d","maven:org.keycloak:keycloak-adapter-core",""
"652df99fdc172401ce0b449f","maven:org.apache.tomcat:catalina-ha",""
"652df99fdc172401ce0b44aa","maven:org.apache.pulsar:pulsar",""
"652df9a0dc172401ce0b454a","maven:org.eclipse.jetty:jetty-runner",""
"652df9a0dc172401ce0b455f","maven:org.restlet.jse:org.restlet.ext.xml",""
"652df9a0dc172401ce0b4600","maven:org.restlet:org.restlet",""
"652df9a0dc172401ce0b4616","maven:com.github.blynkkk:blynk-server",""
"652df9a0dc172401ce0b4635","maven:org.jboss.security:jbosssx-bare",""
"652df9a0dc172401ce0b4690","maven:org.apache.geronimo.framework:geronimo-kernel",""
"652df9a0dc172401ce0b46e9","maven:apache-log4j:log4j",""
"652df9a0dc172401ce0b46f4","maven:plexus:plexus-archiver",""
"652df9a0dc172401ce0b4707","maven:org.apache.struts:struts-taglib",""
"652df9a1dc172401ce0b4754","maven:org.apache.flink:flink-core",""
"652df9a1dc172401ce0b4767","maven:org.apache.shiro.tools:shiro-tools-hasher",""
"652df9a1dc172401ce0b4778","maven:org.springframework:org.springframework.context",""
"652df9a1dc172401ce0b4783","maven:org.springframework:org.springframework.beans",""
"652df9a1dc172401ce0b4790","maven:org.netbeans.external:xerces-2.8.0",""
"652df9a1dc172401ce0b47ed","maven:io.quarkus.resteasy.reactive:resteasy-reactive-vertx",""
"652df9a1dc172401ce0b47fe","maven:org.apache.deltaspike.core:deltaspike-core-api",""
"652df9a1dc172401ce0b4840","maven:com.googlecode.owasp-java-html-sanitizer:owasp-java-html-sanitizer",""
"652df9a1dc172401ce0b487c","maven:org.apache.nifi.registry:nifi-registry-client",""
"652df9a1dc172401ce0b4887","maven:org.eclipse.jetty.aggregate:jetty-server",""
"652df9a2dc172401ce0b48c7","maven:org.springframework.integration:org.springframework.integration.ws",""
"652df9a2dc172401ce0b48d2","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.spring-jms",""
"652df9a2dc172401ce0b48df","maven:org.apache.continuum:continuum-api",""
"652df9a2dc172401ce0b48ec","maven:org.apache.storm:storm-hdfs",""
"652df9a2dc172401ce0b4958","maven:org.onosproject:onos-apps-cpman-app",""
"652df9a2dc172401ce0b4967","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.spring-core",""
"652df9a2dc172401ce0b4972","maven:org.eclipse.vorto:org.eclipse.vorto.editor.mapping.ui",""
"652df9a2dc172401ce0b499b","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.spring-messaging",""
"652df9a2dc172401ce0b49a9","maven:org.apache:camel-management",""
"652df9a2dc172401ce0b49b9","maven:org.clojars.aaroniba:log4j",""
"652df9a2dc172401ce0b49c5","maven:org.apache.kafka:kafka",""
"652df9a3dc172401ce0b49d1","maven:org.apache.archiva.redback:redback-common-ldap",""
"652df9a3dc172401ce0b49dc","maven:org.apache.spark:spark-launcher_2.11",""
"652df9a3dc172401ce0b49e7","maven:org.restlet:org.restlet.ext.xml",""
"652df9a3dc172401ce0b49f8","maven:org.apache.shardingsphere:sharding-orchestration-core",""
"652df9a3dc172401ce0b4a04","maven:org.jvnet.hudson.plugins:active-directory",""
"652df9a3dc172401ce0b4a46","maven:org.apache.wink:wink-common",""
"652df9a3dc172401ce0b4a84","maven:org.apache.geode:apache-geode",""
"652df9a3dc172401ce0b4a96","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.spring-security-core",""
"652df9a3dc172401ce0b4ab6","maven:apache-taglibs:standard",""
"652df9a3dc172401ce0b4ac1","maven:org.apache.shardingsphere:sharding-ui-backend",""
"652df9a3dc172401ce0b4ace","maven:org.jboss.genericjms:generic-jms-ra-jar",""
"652df9a3dc172401ce0b4ada","maven:org.apache.archiva:archiva-repository-admin-api",""
"652df9a3dc172401ce0b4ae7","maven:org.apache.hadoop:hadoop-common-instrumented",""
"652df9a3dc172401ce0b4af2","maven:org.restlet.osgi:org.restlet",""
"652df9a3dc172401ce0b4b03","maven:org.apache.geronimo.modules:geronimo-tomcat6",""
"652df9a4dc172401ce0b4b36","maven:org.apache.tomcat:tomcat-catalina-ant",""
"652df9a4dc172401ce0b4b59","maven:org.springframework.integration:org.springframework.integration.xml",""
"652df9a4dc172401ce0b4b7d","maven:org.apache.archiva.redback:redback-authentication-ldap",""
"652df9a4dc172401ce0b4ba0","maven:org.apache.nifi.registry:nifi-registry-revision-spring-jdbc",""
"652df9a4dc172401ce0b4bc0","maven:com.sun.jersey:jersey-server",""
"652df9a4dc172401ce0b4bce","maven:org.apache.tomcat:tomcat-el-api",""
"652df9a4dc172401ce0b4c14","maven:org.apache.log4j:com.springsource.org.apache.log4j",""
"652df9a4dc172401ce0b4c3b","maven:org.restlet.jse:org.restlet",""
"652df9a4dc172401ce0b4c53","maven:org.apache.nifi:org.apache.nifi",""
"652df9a4dc172401ce0b4caa","maven:org.restlet.jee:org.restlet.ext.xml",""
"652df9a4dc172401ce0b4cb6","maven:com.netflix.spinnaker.orca:orca-core",""
"652df9a4dc172401ce0b4cdd","maven:org.restlet.android:org.restlet.ext.xml",""
"652df9a4dc172401ce0b4d1b","maven:org.apache.pdfbox:debugger-app",""
"652df9a4dc172401ce0b4e00","maven:org.jvnet.hudson.plugins:harvest",""
"652df9a5dc172401ce0b4e51","maven:org.eclipse.vorto:org.eclipse.vorto.editor.functionblock.ide",""
"652df9a5dc172401ce0b4e5c","maven:org.jvnet.libpam4j:libpam4j",""
"652df9a5dc172401ce0b4e85","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.spring-security-oauth2-client",""
"652df9a5dc172401ce0b4e91","maven:org.apache.hadoop:zookeeper",""
"652df9a5dc172401ce0b4e9c","maven:org.apache.continuum:continuum-builder",""
"652df9a5dc172401ce0b4eb1","maven:org.jenkins-ci.plugins.qc:hp-quality-center",""
"652df9a5dc172401ce0b4f3d","maven:com.github.shyiko.ktlint:ktlint-core",""
"652df9a5dc172401ce0b4f7c","maven:com.sun.jersey:jersey-core",""
"652df9a5dc172401ce0b4f9d","maven:org.apache.wss4j:wss4j-ws-security-stax",""
"652df9a5dc172401ce0b4fd0","maven:org.apache.deltaspike.modules:deltaspike-jsf-module-impl-ee6",""
"652df9a5dc172401ce0b4fef","maven:org.apache.kafka:kafka-tools",""
"652df9a5dc172401ce0b5049","maven:org.glassfish.soteria:javax.security.enterprise",""
"652df9a5dc172401ce0b5080","maven:org.springframework:org.springframework.web.servlet",""
"652df9a5dc172401ce0b5099","maven:org.apache.shardingsphere:sharding-core-common",""
"652df9a6dc172401ce0b50b5","maven:org.jboss.mod_cluster:mod_cluster",""
"652df9a6dc172401ce0b50c1","maven:org.apache.druid:druid",""
"652df9a6dc172401ce0b50cc","maven:org.apache.cxf.fediz:fediz-jetty8",""
"652df9a6dc172401ce0b50e2","maven:org.apache.shiro:shiro-spring-boot-starter",""
"652df9a6dc172401ce0b50ff","maven:io.jenkins.blueocean:blueocean-git-pipeline",""
"652df9a6dc172401ce0b510a","maven:io.jenkins.blueocean:blueocean-rest-impl",""
"652df9a6dc172401ce0b5121","maven:io.jenkins.blueocean:blueocean-web",""
"652df9a6dc172401ce0b512d","maven:org.apache.wicket:wicket-request",""
"652df9a6dc172401ce0b5161","maven:org.eclipse.vorto:mapping-core",""
"652df9a6dc172401ce0b516f","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.spring-security-crypto",""
"652df9a7dc172401ce0b51b5","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.spring-batch-infrastructure",""
"652df9a7dc172401ce0b51eb","maven:org.apache:camel-core",""
"652df9a7dc172401ce0b522f","maven:org.b3log:symphony",""
"652df9a7dc172401ce0b5244","maven:org.sonatype.nexus:nexus-repository",""
"652df9a7dc172401ce0b5268","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.spring-security-web",""
"652df9a7dc172401ce0b5298","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.spring-oxm",""
"652df9a7dc172401ce0b52bc","maven:org.grails.plugins:fields",""
"652df9a7dc172401ce0b52e0","maven:org.apache.servicemix.bundles:org.apache.servicemix.bundles.spring-batch-core",""
"652df9a7dc172401ce0b52f0","maven:org.apache.archiva:archiva-database",""
"652df9a8dc172401ce0b5302","maven:org.jboss.seam:jboss-seam-remoting",""
"652df9a8dc172401ce0b530d","maven:cn.easyproject:ojdbc7",""
"652df9a8dc172401ce0b5330","maven:org.springframework:org.springframework.oxm",""
"652df9a8dc172401ce0b5398","maven:io.jenkins.blueocean:blueocean-commons",""
"652df9a8dc172401ce0b53f6","maven:org.springframework:org.springframework.web",""
"652df9a9dc172401ce0b542a","maven:org.apache.directory.studio:ldapbrowser.core",""


==> backup/test_full_names.json <==
["CVE-2020-2307", "CVE-2007-5614", "CVE-2011-1088", "CVE-2010-2103", "CVE-2007-0184", "CVE-2019-10393", "CVE-2014-3663", "CVE-2019-3888", "CVE-2016-4970", "CVE-2022-23221", "CVE-2019-16571", "CVE-2018-1304", "CVE-2016-1181", "CVE-2020-2223", "CVE-2018-1000424", "CVE-2017-12972", "CVE-2022-24613", "CVE-2019-9515", "CVE-2018-1298", "CVE-2020-2934", "CVE-2018-1000112", "CVE-2019-10470", "CVE-2020-11112", "CVE-2018-1305", "CVE-2020-11979", "CVE-2010-1587", "CVE-2014-5325", "CVE-2010-3863", "CVE-2015-6420", "CVE-2017-1000398", "CVE-2017-3164", "CVE-2019-9737", "CVE-2017-4960", "CVE-2020-2304", "CVE-2018-1999042", "CVE-2018-11767", "CVE-2013-4366", "CVE-2009-3960", "CVE-2019-10174", "CVE-2019-10371", "CVE-2018-1000130", "CVE-2013-4600", "CVE-2020-2131", "CVE-2021-21348", "CVE-2015-1814", "CVE-2016-3081", "CVE-2018-3717", "CVE-2018-1000410", "CVE-2007-5797", "CVE-2020-15095", "CVE-2016-3083", "CVE-2019-1003019", "CVE-2021-42340", "CVE-2020-2256", "CVE-2020-5408", "CVE-2017-7675", "CVE-2020-28954", "CVE-2019-10782", "CVE-2022-27196", "CVE-2018-1000174", "CVE-2014-0114", "CVE-2011-1582", "CVE-2019-16769", "CVE-2017-7677", "CVE-2007-5461", "CVE-2010-4207", "CVE-2016-6795", "CVE-2020-11969", "CVE-2019-10408", "CVE-2012-3370", "CVE-2017-12962", "CVE-2021-37137", "CVE-2019-10278", "CVE-2019-1003071", "CVE-2014-8125", "CVE-2014-7816", "CVE-2017-7525", "CVE-2017-2600", "CVE-2020-9447", "CVE-2020-1728", "CVE-2020-15096", "CVE-2008-2025", "CVE-2018-1000151", "CVE-2019-10439", "CVE-2020-2144", "CVE-2019-17267", "CVE-2015-3191", "CVE-2018-1335", "CVE-2016-5393", "CVE-2022-27204", "CVE-2019-3778", "CVE-2016-6806", "CVE-2012-0803", "CVE-2017-5644", "CVE-2018-17187", "CVE-2020-11444", "CVE-2018-1000147", "CVE-2016-3092", "CVE-2018-17197", "CVE-2020-2292", "CVE-2015-7538", "CVE-2019-10247", "CVE-2016-5388", "CVE-2022-24614", "CVE-2016-3094", "CVE-2015-8795", "CVE-2019-16567", "CVE-2018-8718", "CVE-2019-10432", "CVE-2013-4210", "CVE-2018-14667", "CVE-2020-23814", "CVE-2013-6440", "CVE-2021-42392", "CVE-2020-10686", "CVE-2018-5776", "CVE-2020-26217", "CVE-2014-3488", "CVE-2012-1089", "CVE-2019-16942", "CVE-2019-1003042", "CVE-2017-16136", "CVE-2016-1182", "CVE-2014-0230", "CVE-2008-6504", "CVE-2015-7539", "CVE-2018-1000186", "CVE-2017-5651", "CVE-2019-17543", "CVE-2018-8038", "CVE-2019-10293", "CVE-2019-1003059", "CVE-2016-6797", "CVE-2018-18853", "CVE-2017-9803", "CVE-2015-6644", "CVE-2019-16541", "CVE-2018-19360", "CVE-2019-1003044", "CVE-2019-3799", "CVE-2015-5171", "CVE-2012-5575", "CVE-2014-8110", "CVE-2020-2119", "CVE-2019-1003069", "CVE-2018-14719", "CVE-2019-12086", "CVE-2014-3679", "CVE-2015-2912", "CVE-2016-0779", "CVE-2017-16008", "CVE-2020-2933", "CVE-2013-1624", "CVE-2020-15215", "CVE-2009-0781", "CVE-2018-1310", "CVE-2018-15494", "CVE-2019-16542", "CVE-2010-1157", "CVE-2020-1942", "CVE-2020-14968", "CVE-2015-3190", "CVE-2018-12537", "CVE-2018-12972", "CVE-2016-2162", "CVE-2020-1963", "CVE-2018-11775", "CVE-2013-0269", "CVE-2010-3718", "CVE-2020-1731", "CVE-2020-2155", "CVE-2019-14863", "CVE-2019-1003090", "CVE-2017-6056", "CVE-2021-21342", "CVE-2014-7839", "CVE-2019-1003041", "CVE-2016-3721", "CVE-2016-0788", "CVE-2020-24590", "CVE-2018-1000997", "CVE-2016-5016", "CVE-2019-10307", "CVE-2017-12612", "CVE-2018-1332", "CVE-2016-6817", "CVE-2017-9793", "CVE-2019-3868", "CVE-2019-10080", "CVE-2018-16330", "CVE-2015-2992", "CVE-2015-2351", "CVE-2020-15841", "CVE-2019-17563", "CVE-2019-1003037", "CVE-2018-1315", "CVE-2021-39141", "CVE-2019-16548", "CVE-2014-2963", "CVE-2018-20318", "CVE-2019-5427", "CVE-2015-5351", "CVE-2019-10427", "CVE-2012-1574", "CVE-2018-1339", "CVE-2021-44868", "CVE-2017-11342", "CVE-2011-2088", "CVE-2020-35476", "CVE-2011-4905", "CVE-2019-16775", "CVE-2020-10719", "CVE-2020-13928", "CVE-2015-1796", "CVE-2019-2920", "CVE-2017-9804", "CVE-2019-16553", "CVE-2020-5405", "CVE-2019-10360", "CVE-2019-0188", "CVE-2020-10673", "CVE-2019-10070", "CVE-2020-2149", "CVE-2020-10672", "CVE-2019-1003024", "CVE-2013-6374", "CVE-2020-26882", "CVE-2015-0277", "CVE-2018-17192", "CVE-2020-2225", "CVE-2011-1419", "CVE-2019-10332", "CVE-2020-14061", "CVE-2014-9527", "CVE-2012-6708", "CVE-2020-7656", "CVE-2018-1000423", "CVE-2009-4610", "CVE-2012-2378", "CVE-2017-17383", "CVE-2020-4076", "CVE-2016-1000342", "CVE-2014-3625", "CVE-2020-35490", "CVE-2017-15683", "CVE-2016-5007", "CVE-2018-8009", "CVE-2017-3163", "CVE-2020-1758", "CVE-2020-10968", "CVE-2016-0782", "CVE-2020-27218", "CVE-2011-1498", "CVE-2018-13003", "CVE-2018-1000609", "CVE-2020-10776", "CVE-2012-4449", "CVE-2018-11764", "CVE-2016-1000229", "CVE-2017-3153", "CVE-2021-39151", "CVE-2013-1821", "CVE-2017-1000427", "CVE-2014-1868", "CVE-2017-1000081", "CVE-2020-2232", "CVE-2021-34429", "CVE-2012-0213", "CVE-2017-8045", "CVE-2017-1000048", "CVE-2017-12632", "CVE-2020-2246", "CVE-2017-5647", "CVE-2018-1000850", "CVE-2018-8012", "CVE-2018-1000197", "CVE-2020-2121", "CVE-2019-12404", "CVE-2011-5245", "CVE-2017-15717", "CVE-2014-0113", "CVE-2019-10355", "CVE-2017-5645", "CVE-2018-12545", "CVE-2022-23302", "CVE-2022-23596", "CVE-2017-9805", "CVE-2018-19907", "CVE-2020-1961", "CVE-2012-2945", "CVE-2019-10468", "CVE-2017-18869", "CVE-2006-1548", "CVE-2010-1632", "CVE-2019-20444", "CVE-2017-1000386", "CVE-2011-1411", "CVE-2013-4521", "CVE-2021-21344", "CVE-2017-15681", "CVE-2009-2625", "CVE-2016-3082", "CVE-2020-2244", "CVE-2021-37136", "CVE-2018-11766", "CVE-2019-1003091", "CVE-2013-4152", "CVE-2017-11341", "CVE-2013-2071", "CVE-2014-3664", "CVE-2021-39154", "CVE-2019-1003029", "CVE-2017-7687", "CVE-2021-35043", "CVE-2018-8024", "CVE-2019-16574", "CVE-2014-3600", "CVE-2020-4077", "CVE-2020-5258", "CVE-2020-2098", "CVE-2019-12401", "CVE-2018-1273", "CVE-2014-3661", "CVE-2021-4104", "CVE-2017-15696", "CVE-2020-2294", "CVE-2020-14389", "CVE-2020-15232", "CVE-2015-7537", "CVE-2018-1000185", "CVE-2018-1999035", "CVE-2022-23107", "CVE-2020-9480", "CVE-2017-7656", "CVE-2018-1334", "CVE-2019-0224", "CVE-2019-17555", "CVE-2020-2233", "CVE-2017-16006", "CVE-2015-2913", "CVE-2016-3088", "CVE-2012-6153", "CVE-2020-1959", "CVE-2019-10077", "CVE-2018-12544", "CVE-2017-15695", "CVE-2017-2607", "CVE-2022-23561", "CVE-2019-17638", "CVE-2017-4972", "CVE-2017-1000102", "CVE-2015-1807", "CVE-2018-1999029", "CVE-2009-2901", "CVE-2013-6407", "CVE-2017-1000388", "CVE-2017-2594", "CVE-2020-8840", "CVE-2018-1000529", "CVE-2021-21409", "CVE-2019-17195", "CVE-2016-5003", "CVE-2011-0013", "CVE-2014-3662", "CVE-2018-11777", "CVE-2020-10705", "CVE-2021-39144", "CVE-2013-6447", "CVE-2020-35491", "CVE-2018-11797", "CVE-2020-2302", "CVE-2019-1003081", "CVE-2017-1000091", "CVE-2017-12963", "CVE-2018-1999040", "CVE-2019-1003049", "CVE-2016-6812", "CVE-2012-4534", "CVE-2017-16114", "CVE-2020-7788", "CVE-2016-9878", "CVE-2016-8608", "CVE-2021-40525", "CVE-2010-1870", "CVE-2015-5322", "CVE-2022-23305", "CVE-2016-6809", "CVE-2021-45105", "CVE-2019-17558", "CVE-2020-13445", "CVE-2021-44832", "CVE-2018-1270", "CVE-2017-5635", "CVE-2019-10352", "CVE-2016-6805", "CVE-2019-10314", "CVE-2020-2283", "CVE-2018-1336", "CVE-2018-17195", "CVE-2018-7489", "CVE-2018-1320", "CVE-2012-6551", "CVE-2014-3651", "CVE-2019-10072", "CVE-2020-1745"]

==> backup/test_zero_names.json <==
["CVE-2020-2146", "CVE-2018-1000865", "CVE-2020-2116", "CVE-2016-4432", "CVE-2022-25184", "CVE-2020-1958", "CVE-2020-13921", "CVE-2014-3416", "CVE-2014-1216", "CVE-2019-18393", "CVE-2019-10745", "CVE-2020-13822", "CVE-2020-35149", "CVE-2020-15087", "CVE-2010-4408", "CVE-2019-11808", "CVE-2018-1000607", "CVE-2019-1010206", "CVE-2020-7751", "CVE-2019-10648", "CVE-2018-1999028", "CVE-2015-0254", "CVE-2020-2318", "CVE-2017-2638", "CVE-2015-5348", "CVE-2010-1871", "CVE-2016-0750", "CVE-2019-10395", "CVE-2018-1000125", "CVE-2020-11050", "CVE-2020-2268", "CVE-2021-41571", "CVE-2019-1003052", "CVE-2016-4974", "CVE-2013-5960", "CVE-2017-1000242", "CVE-2020-2249", "CVE-2019-13127", "CVE-2020-7019", "CVE-2020-2143", "CVE-2022-22946", "CVE-2018-1000054", "CVE-2019-0231", "CVE-2020-5413", "CVE-2014-0034", "CVE-2020-2293", "CVE-2015-8861", "CVE-2020-28442", "CVE-2019-10440", "CVE-2020-7679", "CVE-2020-7693", "CVE-2022-27207", "CVE-2017-2652", "CVE-2020-5228", "CVE-2019-1003015", "CVE-2016-11024", "CVE-2021-29425", "CVE-2019-17633", "CVE-2020-13973", "CVE-2019-10320", "CVE-2018-1000614", "CVE-2019-16564", "CVE-2021-26272", "CVE-2017-12620", "CVE-2010-2275", "CVE-2020-11994", "CVE-2020-2291", "CVE-2018-1000419", "CVE-2019-10341", "CVE-2019-10277", "CVE-2020-2311", "CVE-2013-2133", "CVE-2018-1002202", "CVE-2018-8028", "CVE-2014-10064", "CVE-2020-7720", "CVE-2020-25640", "CVE-2018-20000", "CVE-2019-10287", "CVE-2019-10387", "CVE-2022-0526", "CVE-2020-2267", "CVE-2019-10347", "CVE-2020-11973", "CVE-2018-20227", "CVE-2019-1003089", "CVE-2019-7722", "CVE-2020-6858", "CVE-2014-8349", "CVE-2015-0886", "CVE-2020-2296", "CVE-2019-10376", "CVE-2014-2857", "CVE-2019-17564", "CVE-2014-3417", "CVE-2016-4999", "CVE-2019-10313", "CVE-2018-1000420", "CVE-2019-1003017", "CVE-2019-10338", "CVE-2019-10342", "CVE-2010-3449", "CVE-2020-2174", "CVE-2019-10340", "CVE-2019-14860", "CVE-2019-1003028", "CVE-2020-9483", "CVE-2017-1000006", "CVE-2016-5019", "CVE-2016-3506", "CVE-2011-4314", "CVE-2020-2133", "CVE-2022-22947", "CVE-2018-6341", "CVE-2020-5412", "CVE-2018-16491", "CVE-2020-2126", "CVE-2017-5878", "CVE-2018-1000866", "CVE-2016-10726", "CVE-2018-1999032", "CVE-2016-8737", "CVE-2018-1000644", "CVE-2019-1003094", "CVE-2019-10381", "CVE-2020-15509", "CVE-2020-1954", "CVE-2014-9970", "CVE-2018-15890", "CVE-2019-9212", "CVE-2019-10410", "CVE-2020-12265", "CVE-2020-13431", "CVE-2019-14838", "CVE-2020-5207", "CVE-2018-1999039", "CVE-2019-10430", "CVE-2018-10862", "CVE-2019-10436", "CVE-2019-16771", "CVE-2018-12691", "CVE-2019-17598", "CVE-2019-10474", "CVE-2019-10770", "CVE-2009-4875", "CVE-2019-1003067", "CVE-2019-10348", "CVE-2019-16562", "CVE-2019-10413", "CVE-2020-2315", "CVE-2021-42575", "CVE-2018-1000601", "CVE-2020-2182", "CVE-2011-1483", "CVE-2016-2171", "CVE-2019-19899", "CVE-2018-18628", "CVE-2020-10718", "CVE-2019-10422", "CVE-2018-1000603", "CVE-2017-18515", "CVE-2015-7611", "CVE-2021-24212", "CVE-2016-1635", "CVE-2014-1721", "CVE-2013-5907", "CVE-2019-19771", "CVE-2017-5954", "CVE-2013-3330", "CVE-2010-4451", "CVE-2017-3293", "CVE-2016-1634", "CVE-2006-4992", "CVE-2010-2110", "CVE-2013-0642", "CVE-2017-3545", "CVE-2016-1646", "CVE-2012-5261", "CVE-2006-0261", "CVE-2020-14611", "CVE-2011-0485", "CVE-2016-4372", "CVE-2012-5108", "CVE-2018-3191", "CVE-2010-3116", "CVE-2013-2461", "CVE-2008-5440", "CVE-2006-0552", "CVE-2021-24951", "CVE-2016-10923", "CVE-2013-2865", "CVE-2020-27782", "CVE-2022-0766", "CVE-2010-1230", "CVE-2008-3747", "CVE-2014-2483", "CVE-2008-2392", "CVE-2018-3252", "CVE-2012-5148", "CVE-2021-2048", "CVE-2013-2442", "CVE-2012-6653", "CVE-2013-3361", "CVE-2022-1154", "CVE-2015-2603", "CVE-2011-4608", "CVE-2018-20148", "CVE-2013-5782", "CVE-2006-7197", "CVE-2012-1721", "CVE-2020-14879", "CVE-2019-15321", "CVE-2016-1669", "CVE-2014-8877", "CVE-2021-24171", "CVE-2019-15320", "CVE-2003-1599", "CVE-2017-18543", "CVE-2020-6754", "CVE-2019-3395", "CVE-2010-0839", "CVE-2019-15824", "CVE-2013-2728", "CVE-2009-0993", "CVE-2013-5830", "CVE-2007-3866", "CVE-2005-2612", "CVE-2020-7221"]

==> tables/recall_maven_labels.json <==
[[0.49787372953133824, 0.5774091850178806, 0.6363848108413326, 0.671396221532091, 0.7203092650103521, 0.7381987577639751, 0.7440864389233954, 0.7575439958592133, 0.7764363354037266, 0.7827769151138717, 0.7882116977225673, 0.7950051759834369, 0.808592132505176, 0.808592132505176, 0.818555900621118, 0.825077639751553, 0.8341356107660455, 0.8341356107660455, 0.8368530020703934, 0.8558747412008281, 0.8640269151138716, 0.8676501035196688, 0.8839544513457558, 0.8880305383022775, 0.8880305383022775, 0.8912008281573499, 0.8912008281573499, 0.8939182194616977, 0.8952769151138716, 0.9031573498964802, 0.9031573498964802, 0.9031573498964802], [0.6586591850178807, 0.7814917419536986, 0.8260199040090346, 0.8478002070393376, 0.867274844720497, 0.8816381987577641, 0.8816381987577641, 0.8888845755693582, 0.8972179089026915, 0.9007116977225672, 0.9007116977225672, 0.9007116977225672, 0.9047877846790889, 0.9065993788819876, 0.9120341614906833, 0.9120341614906833, 0.9152044513457558, 0.9170160455486542, 0.919733436853002, 0.919733436853002, 0.921092132505176, 0.921092132505176, 0.921092132505176, 0.921092132505176, 0.921092132505176, 0.921092132505176, 0.921092132505176, 0.921092132505176, 0.9238095238095237, 0.9238095238095237, 0.9238095238095237, 0.9292443064182194], [0.625688170525127, 0.7622435535479014, 0.7979401938641069, 0.824702380952381, 0.8428183229813664, 0.8608048654244308, 0.8703157349896482, 0.8804606625258798, 0.8831780538302276, 0.8866718426501036, 0.8866718426501036, 0.8893892339544515, 0.8893892339544515, 0.8893892339544515, 0.8893892339544515, 0.8893892339544515, 0.8925595238095237, 0.8925595238095237, 0.8939182194616977, 0.8939182194616977, 0.8957298136645961, 0.8957298136645961, 0.8957298136645961, 0.8957298136645961, 0.8957298136645961, 0.8957298136645961, 0.8957298136645961, 0.8957298136645961, 0.8984472049689439, 0.8984472049689439, 0.8984472049689439, 0.8984472049689439], [0.49907156265563335, 0.6039704248553805, 0.6535574455043481, 0.6886118453817569, 0.735809485499751, 0.7613055970578095, 0.7758188713940927, 0.7926498869861702, 0.8089204306018465, 0.8186844424012565, 0.824790637091522, 0.8390974217522891, 0.8435222005133509, 0.8490089261770678, 0.8574012565605486, 0.8655723480059763, 0.8713379688158449, 0.8760577328276443, 0.8809249894648125, 0.8881521281078804, 0.8908069953645176, 0.8919869363674674, 0.8972966708807418, 0.8989190897597978, 0.8989190897597978, 0.9034913611462285, 0.9043763168984409, 0.9061462284028656, 0.9074736620311843, 0.9104825115887063, 0.912606405394016, 0.9139338390223346], [0.669604643144466, 0.7863967743171284, 0.8224868789028081, 0.8527952725740339, 0.866954564609432, 0.8797576906868944, 0.8889022334597555, 0.8912621154656553, 0.8967783396544458, 0.898653603034134, 0.9004235145385587, 0.9026359039190898, 0.9066182048040454, 0.9098630425621576, 0.9116329540665823, 0.9120754319426885, 0.9166477033291193, 0.9172376738305941, 0.9198925410872312, 0.9202465233881163, 0.9206890012642225, 0.9233438685208596, 0.9233438685208596, 0.9251137800252844, 0.9259987357774968, 0.9277686472819215, 0.9277686472819215, 0.9277686472819215, 0.9286536030341339, 0.9296860514117149, 0.9296860514117149, 0.9332258744205645], [0.6527609853273572, 0.7736011186453666, 0.809360035244991, 0.8373085469103169, 0.8554501398306709, 0.8648475271041642, 0.8779743707619814, 0.8832090181205225, 0.8868963337547408, 0.8908954909397386, 0.8944353139485882, 0.8970901812052253, 0.8970901812052253, 0.8997450484618625, 0.8997450484618625, 0.9015149599662873, 0.9025474083438684, 0.9043173198482931, 0.9047597977243993, 0.9047597977243993, 0.9053497682258743, 0.9062347239780866, 0.9062347239780866, 0.9088895912347238, 0.9106595027391485, 0.9106595027391485, 0.9106595027391485, 0.9106595027391485, 0.911544458491361, 0.911544458491361, 0.911544458491361, 0.9133143699957857]]

==> tables/recall_top_labels.json <==
[[64, 128, 192, 256, 320, 384, 448, 512, 576, 640, 704, 768, 832, 896, 960, 1024, 1088, 1152, 1216, 1280, 1344, 1408, 1472, 1536, 1600, 1664, 1728, 1792, 1856, 1920, 1984, 2048], [0.8911102484472049, 0.914660973084886, 0.9220885093167703, 0.9264880952380953, 0.93319099378882, 0.9386257763975157, 0.9417960662525882, 0.9528467908902691, 0.9622282608695653, 0.9694746376811594, 0.974909420289855, 0.9800724637681159, 0.9918478260869565, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0], [0.9267080745341613, 0.9380305383022775, 0.9398421325051759, 0.9496765010351969, 0.9496765010351969, 0.9523938923395446, 0.955564182194617, 0.95800983436853, 0.967391304347826, 0.9746376811594203, 0.9746376811594203, 0.9818840579710146, 0.9972826086956522, 0.9972826086956522, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0], [0.9013457556935818, 0.9126682194616976, 0.9162914078674949, 0.9270315734989648, 0.9297489648033127, 0.9324663561076605, 0.935636645962733, 0.938082298136646, 0.9474637681159419, 0.967391304347826, 0.967391304347826, 0.9746376811594203, 0.9900362318840581, 0.9972826086956522, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0], [0.8929013906447536, 0.9100105351875264, 0.9170164348925411, 0.9228276443320693, 0.929022334597556, 0.9293763168984409, 0.932975136957438, 0.9350400337126, 0.9412347239780868, 0.9422671723556679, 0.9458659924146652, 0.9476359039190899, 0.948432364096081, 0.9488748419721872, 0.9513822166034556, 0.9565444584913613, 0.9573556679308892, 0.9579456384323641, 0.960290771175727, 0.9611757269279395, 0.9622081753055206, 0.9705731142014328, 0.9714580699536453, 0.972195533080489, 0.9772692793931732, 0.9824315212810789, 0.9853982300884956, 0.9880530973451327, 0.9980825958702066, 0.9980825958702066, 0.9982300884955753, 1.0], [0.9128718921196798, 0.9260577328276443, 0.9350105351875263, 0.9392878213232196, 0.9406152549515383, 0.9412347239780868, 0.9453645174884115, 0.9479013906447534, 0.949376316898441, 0.9495533080488834, 0.9501432785503583, 0.9503202697008009, 0.9521786767804468, 0.952621154656553, 0.952621154656553, 0.9588453434471133, 0.9590665823851663, 0.9596565528866413, 0.9618246944795619, 0.9624146649810367, 0.9628571428571429, 0.97299199325748, 0.9731689844079225, 0.9740539401601349, 0.9778887484197218, 0.9817235566793089, 0.9843362831858409, 0.986991150442478, 0.9952507374631268, 0.9952507374631268, 0.9953982300884955, 1.0], [0.8979751369574379, 0.9067361989043407, 0.9168689422671724, 0.9202612726506533, 0.9224736620311843, 0.9230931310577328, 0.9286978508217447, 0.9297597977243994, 0.9335946059839866, 0.9337715971344291, 0.9361314791403289, 0.9363084702907712, 0.9381668773704172, 0.9386093552465233, 0.9403792667509481, 0.9488158449220395, 0.9508069953645174, 0.9513969658659922, 0.9535651074589128, 0.9559249894648125, 0.9581373788453436, 0.966502317741256, 0.9687442056468606, 0.969629161399073, 0.9734639696586599, 0.9772987779182469, 0.9816814159292037, 0.9843362831858409, 0.9925958702064895, 0.9925958702064895, 0.9936283185840707, 1.0]]

==> tables/vera_maven_f1.json <==
[[64, 128, 192, 256, 320, 384, 448, 512, 576, 640, 704, 768, 832, 896, 960, 1024, 1088, 1152, 1216, 1280, 1344, 1408, 1472, 1536, 1600, 1664, 1728, 1792, 1856, 1920, 1984, 2048], [0.4622972890275993, 0.5481109756971826, 0.6014598938954362, 0.5207807118254879, 0.6021483609768838, 0.6784064100141939, 0.5367285099144117, 0.6175815078960774, 0.6707120002743928, 0.5367285099144117, 0.622432739674119, 0.6758416120828409, 0.5421255477535505, 0.6301516002245928, 0.6912303223076447, 0.5421255477535505, 0.6301516002245928, 0.6912303223076447, 0.5421255477535505, 0.6224327396741189, 0.6835359902301585, 0.5508459637419422, 0.6224327396741189, 0.6886655499720825, 0.5508459637419422, 0.6224327396741189, 0.6809712027103331, 0.5508459637419422, 0.6224327396741189, 0.6809712027103331, 0.5508459637419422, 0.6224327396741189, 0.6809712027103331, 0.5508459637419422, 0.6224327396741189, 0.6809712027103331, 0.5508459637419422, 0.6224327396741189, 0.6732768088564776, 0.5508459637419422, 0.6224327396741189, 0.6732768088564776, 0.5508459637419422, 0.6224327396741189, 0.6732768088564776, 0.5508459637419422, 0.6224327396741189, 0.6732768088564776, 0.5508459637419422, 0.6224327396741189, 0.6743350927726522, 0.5508459637419422, 0.6224327396741189, 0.6743350927726522, 0.5508459637419422, 0.6224327396741189, 0.6743350927726522, 0.5508459637419422, 0.6224327396741189, 0.6743350927726522, 0.5508459637419422, 0.6224327396741189, 0.6743350927726522, 0.5508459637419422, 0.6224327396741189, 0.6743350927726522, 0.5508459637419422, 0.6224327396741189, 0.6743350927726522, 0.5508459637419422, 0.6224327396741189, 0.6743350927726522, 0.5508459637419422, 0.6224327396741189, 0.6743350927726522, 0.5508459637419422, 0.6224327396741189, 0.6743350927726522, 0.5508459637419422, 0.6224327396741189, 0.6743350927726522, 0.5508459637419422, 0.6224327396741189, 0.6743350927726522, 0.5508459637419422, 0.6224327396741189, 0.6743350927726522, 0.5508459637419422, 0.6224327396741189, 0.6743350927726522, 0.5508459637419422, 0.6224327396741189, 0.6743350927726522, 0.5508459637419422, 0.6224327396741189, 0.6743350927726522]]

==> tables/vera_top_f1.json <==
[[64, 128, 192, 256, 320, 384, 448, 512, 576, 640, 704, 768, 832, 896, 960, 1024, 1088, 1152, 1216, 1280, 1344, 1408, 1472, 1536, 1600, 1664, 1728, 1792, 1856, 1920, 1984, 2048], [0.534912882084436, 0.6533044420368364, 0.6989246098360348, 0.5931620356217719, 0.7073085266143835, 0.7809945839487937, 0.5931620356217719, 0.722733953944145, 0.7963822753779296, 0.6018894497808301, 0.7338959890684027, 0.8066406711568002, 0.6177875928528407, 0.741611645851563, 0.8220281719424085, 0.6177875928528407, 0.741611645851563, 0.8220281719424085, 0.6177875928528407, 0.741611645851563, 0.8066406711568002, 0.6177875928528407, 0.741611645851563, 0.8117698502350326, 0.6177875928528407, 0.7338959890684027, 0.8117698502350326, 0.6177875928528407, 0.7338959890684027, 0.8117698502350326, 0.6177875928528407, 0.7338959890684027, 0.8117698502350326, 0.607256656653508, 0.7338959890684027, 0.8117698502350326, 0.607256656653508, 0.7338959890684027, 0.8117698502350326, 0.607256656653508, 0.7338959890684027, 0.8117698502350326, 0.607256656653508, 0.71846318036286, 0.8040760769598645, 0.607256656653508, 0.71846318036286, 0.8040760769598645, 0.607256656653508, 0.71846318036286, 0.7886884446611409, 0.607256656653508, 0.71846318036286, 0.7886884446611409, 0.607256656653508, 0.71846318036286, 0.7886884446611409, 0.607256656653508, 0.71846318036286, 0.7886884446611409, 0.607256656653508, 0.71846318036286, 0.7886884446611409, 0.607256656653508, 0.71846318036286, 0.7886884446611409, 0.607256656653508, 0.71846318036286, 0.7886884446611409, 0.607256656653508, 0.71846318036286, 0.7886884446611409, 0.607256656653508, 0.71846318036286, 0.7886884446611409, 0.607256656653508, 0.71846318036286, 0.7886884446611409, 0.607256656653508, 0.71846318036286, 0.7886884446611409, 0.607256656653508, 0.71846318036286, 0.7886884446611409, 0.607256656653508, 0.71846318036286, 0.7963822753779297, 0.607256656653508, 0.71846318036286, 0.7923064477990865, 0.607256656653508, 0.71846318036286, 0.7923064477990865, 0.607256656653508, 0.71846318036286, 0.7923064477990865]]

==> tables/vul_maven_f1.json <==
[[64, 128, 192, 256, 320, 384, 448, 512, 576, 640, 704, 768, 832, 896, 960, 1024, 1088, 1152, 1216, 1280, 1344, 1408, 1472, 1536, 1600, 1664, 1728, 1792, 1856, 1920, 1984, 2048], [0.5022848961904733, 0.5539217879820163, 0.5823152106161793, 0.5700290028046472, 0.6244845676403628, 0.6668892199079378, 0.5739063499170823, 0.6465010648517346, 0.6811838396971689, 0.581097029590676, 0.6593511733719785, 0.6995903591878746, 0.5808171777169004, 0.6626580860212035, 0.7086608524532664, 0.5862090081531391, 0.6706330517638144, 0.7124963880742394, 0.5862090081531391, 0.6706330517638144, 0.7154467947854822, 0.5854631954608753, 0.6697469566160202, 0.7145616732524707, 0.584902864192257, 0.6697469566160202, 0.7136765513084014, 0.584902864192257, 0.6697469566160202, 0.7113920057038772, 0.5867006760657462, 0.6715191439123744, 0.7096217634670241, 0.5875403059914577, 0.6732913192590372, 0.7110140347675178, 0.5857430485535771, 0.6750634827498797, 0.7095388443205174, 0.5867940606060091, 0.6784496086577599, 0.712784261860937, 0.5885916457275925, 0.6766774402345553, 0.7145544873912403, 0.5849963106725514, 0.6742564950910526, 0.7145544873912403, 0.581961249496642, 0.6715982580020321, 0.7164458380338552, 0.5801633731331027, 0.6715982580020321, 0.7164458380338552, 0.5783600695506765, 0.672484339984302, 0.7173309455554915, 0.5765628916554333, 0.672484339984302, 0.7164458380338552, 0.5747655484445484, 0.672484339984302, 0.7164458380338552, 0.5765628916554333, 0.671281333762937, 0.7177470629759269, 0.5765628916554333, 0.671281333762937, 0.7177470629759269, 0.5765628916554333, 0.6686232151277121, 0.7177470629759269, 0.5765628916554333, 0.6686232151277121, 0.7177470629759269, 0.5765628916554333, 0.6703952970756853, 0.7195172690072695, 0.5747655484445484, 0.6686232151277121, 0.7177470629759269, 0.5747655484445484, 0.6680530939617626, 0.7158331279223111, 0.5747655484445484, 0.6680530939617626, 0.7158331279223111, 0.5747655484445484, 0.6662810512412143, 0.7158331279223111, 0.5747655484445484, 0.6662810512412143, 0.7158331279223111, 0.5765628916554333, 0.6680530939617626, 0.7176033261856719]]

==> tables/vul_top_f1.json <==
[[64, 128, 192, 256, 320, 384, 448, 512, 576, 640, 704, 768, 832, 896, 960, 1024, 1088, 1152, 1216, 1280, 1344, 1408, 1472, 1536, 1600, 1664, 1728, 1792, 1856, 1920, 1984, 2048], [0.5441976372261538, 0.5883383202455638, 0.6135039544400294, 0.613173399637841, 0.6709101041602659, 0.7092594039932004, 0.6158140257443957, 0.694699076266582, 0.7302639855523161, 0.625853090105437, 0.7118202664265316, 0.7498510470182278, 0.6222578831088597, 0.7186716100812495, 0.7577414086915233, 0.6288882363690067, 0.7213298130842928, 0.7677729303659072, 0.6276504629624705, 0.7222158753089077, 0.771608498286004, 0.625853090105437, 0.7204437481448223, 0.7710184114054363, 0.6222578831088597, 0.7160133823727665, 0.7710184114054363, 0.6222578831088597, 0.7126272554879096, 0.769619023385166, 0.6240555639168316, 0.7143994053402157, 0.7651933748236583, 0.625853090105437, 0.7119783974034849, 0.7650499731858795, 0.625853090105437, 0.7119783974034849, 0.7657158545788109, 0.6269039016886445, 0.7144784751964081, 0.76630593674064, 0.6287015816485252, 0.7162506006315945, 0.7671910596614435, 0.6287015816485252, 0.7118202664265316, 0.7650499731858795, 0.6233080761967476, 0.7153645392816815, 0.7651257722448169, 0.621509928055478, 0.7153645392816815, 0.7633555242058563, 0.622407306633636, 0.7144784751964081, 0.7611164569399415, 0.6193722047868517, 0.7135924083656099, 0.760231335119612, 0.6175744996894829, 0.7135924083656099, 0.7584610903165852, 0.6193722047868517, 0.7140349356410177, 0.7584610903165852, 0.6193722047868517, 0.7140349356410177, 0.7561007614857245, 0.6175744996894829, 0.7149209652995817, 0.7561007614857245, 0.6157766373495511, 0.7131489033204514, 0.7561007614857245, 0.6157766373495511, 0.7149209652995817, 0.7561007614857245, 0.6157766373495511, 0.7149209652995817, 0.7561007614857245, 0.6157766373495511, 0.7143507136582418, 0.752711838679945, 0.6157766373495511, 0.7143507136582418, 0.752711838679945, 0.6157766373495511, 0.7143507136582418, 0.7528330564802379, 0.6157766373495511, 0.7143507136582418, 0.7519479395190619, 0.6175744996894829, 0.7143507136582418, 0.7554884050981535]]
